A New Generalised Three-Dimensional Failure Criterion for In-Situ Stress Conditions

Three dimensional failure criteria are important for predicting rock failure under in-situ stresses, particularly in wellbore stability and sand-production applications. This study proposes a generalized threedimensional failure criterion that expresses the major principal stress at failure as a linear function of the intermediate and minor principal stresses. Unlike formulations that incorporate the intermediate principal stress through a weighted mean stress or mean average while assigning equal weights to the major and minor stresses, the proposed criterion introduces its contribution into the effective normal stress through unequal weighting coefficients. Derived from the Mohr Coulomb criterion, the formulation reduces to the conventional Mohr Coulomb criterion when the intermediate stress weighting parameter is zero. Triaxial compression data for eleven rock types are used to calibrate and evaluate the model. The calibrated weighting parameter K ranges from 0.03 to 0.38, indicating variations in the contribution of the intermediate principal stress. The criterion is assessed in Haigh Westergaard coordinates and compared with the New Extended Mohr Coulomb, Mogi Coulomb, and Drucker Prager criteria using the root mean square error (RMSE)and coefficient of determination (DC). The proposed criterion produces RMSE values of 5.13 to 36.62 MPa and DC values of 0.88 to 0.98.It yields lower RMSE values than the New Extended Mohr Coulomb and Drucker Prager criteria for all eleven rock types, while showing comparable or improved performance relative to the Mogi Coulomb criterion, depending on the rock type. For the illustrative parametersexamined, its deviatoric plane failure envelope is smaller, indicating a more conservative strength prediction. The proposed criterion provides a framework for representing three dimensional rock failure and hasapplication in wellborestability assessment.

==> README.txt <==
ARXIV SOURCE PACKAGE

Main source: main.tex
Bibliography database: Reference.bib
Figures: PNG files in the root and subdirectories.

Compilation:
  pdflatex main
  bibtex main
  pdflatex main
  pdflatex main

Alternatively, use latexmk -pdf main.tex in an environment with BibTeX installed.

Upload the ZIP as the source package in arXiv. Select main.tex as the root TeX file
if prompted. The package uses standard article, natbib, and pdfLaTeX-compatible
packages; it does not depend on a journal-specific class file.

Note: This package is a LaTeX/source-format cleanup. Please verify scientific
equations, numerical results, author affiliations, and references before submission.

